Cross-Platform Narrative Prediction: Leveraging Platform-Invariant Discourse Networks

Online narratives spread unevenly across platforms, with content emerging on one site often appearing on others, hours, days or weeks later. Existing cross-platform information diffusion models often treat platforms as isolated systems, disregarding cross-platform activity that might make these patterns more predictable. In this work, we frame cross-platform prediction as a network proximity problem: rather than tracking individual users across platforms or relying on brittle signals like shared URLs or hashtags, we construct platform-invariant discourse networks that link users through shared narrative engagement. We show that cross-platform neighbor proximity provides a strong predictive signal: adoption patterns follow discourse network structure even without direct cross-platform influence. Our highly-scalable approach substantially outperforms diffusion models and other baselines while requiring less than 3% of active users to make predictions. We also validate our framework through retrospective deployment. We sequentially process a datastream of 5.7M social media posts occurred during the 2024 U.S. election, to simulate real-time collection from four platforms (X, TikTok, Truth Social, and Telegram): our framework successfully identified emerging narratives, including crises-related rumors, yielding over 94% AUC with sufficient lead time to support proactive intervention.

==> csvs/ccdf_cap-based.csv <==
x,ccdf
1,1
1.02935,0.929205
1.05956,0.929205
1.09066,0.929205
1.12267,0.929205
1.15562,0.929205
1.18954,0.929205
1.22445,0.929205
1.26039,0.929205
1.29738,0.929205
1.33545,0.929205
1.37465,0.929205
1.415,0.929205
1.45652,0.929205
1.49927,0.929205
1.54328,0.929205
1.58857,0.929205
1.6352,0.929205
1.68319,0.929205
1.73259,0.929205
1.78344,0.929205
1.83578,0.929205
1.88966,0.929205
1.94512,0.929205
2.00221,0.860405
2.06098,0.860405
2.12147,0.860405
2.18373,0.860405
2.24782,0.860405
2.31379,0.860405
2.3817,0.860405
2.4516,0.860405
2.52356,0.860405
2.59762,0.860405
2.67386,0.860405
2.75234,0.860405
2.83312,0.860405
2.91627,0.860405
3.00186,0.795865
3.08997,0.795865
3.18066,0.795865
3.27401,0.795865
3.3701,0.795865
3.46901,0.795865
3.57082,0.795865
3.67563,0.795865
3.7835,0.795865
3.89455,0.795865
4.00885,0.735278
4.12651,0.735278
4.24762,0.735278
4.37229,0.735278
4.50061,0.735278
4.63271,0.735278
4.76867,0.735278
4.90863,0.735278
5.0527,0.678885
5.20099,0.678885
5.35364,0.678885
5.51077,0.678885
5.67251,0.678885
5.83899,0.678885
6.01037,0.627735
6.18677,0.627735
6.36835,0.627735
6.55526,0.627735
6.74765,0.627735
6.94569,0.627735
7.14955,0.580501
7.35938,0.580501
7.57538,0.580501
7.79771,0.580501
8.02657,0.536534
8.26215,0.536534
8.50464,0.536534
8.75425,0.536534
9.01118,0.496325
9.27566,0.496325
9.54789,0.496325
9.82812,0.496325
10.1166,0.457889
10.4135,0.457889
10.7191,0.457889
11.0337,0.424333
11.3576,0.424333
11.6909,0.424333
12.034,0.394016
12.3872,0.394016
12.7508,0.394016
13.125,0.367449
13.5102,0.367449
13.9067,0.367449
14.3149,0.341948
14.735,0.341948
15.1675,0.319241
15.6127,0.319241
16.0709,0.298714
16.5426,0.298714
17.0281,0.279431
17.5279,0.279431
18.0423,0.261697
18.5718,0.261697
19.1169,0.245411
19.678,0.245411
20.2555,0.229766
20.85,0.229766
21.462,0.215633
22.0919,0.203105
22.7402,0.203105
23.4077,0.191106
24.0947,0.180156
24.8018,0.180156
25.5298,0.169856
26.2791,0.16079
27.0503,0.15202
27.8443,0.15202
28.6615,0.143919
29.5027,0.13682
30.3686,0.129693
31.2599,0.123346
32.1773,0.117351
33.1217,0.111134
34.0938,0.106132
35.0945,0.101622
36.1245,0.0970379
37.1847,0.0928528
38.2761,0.0888532
39.3995,0.0848073
40.5559,0.0810768
41.7462,0.0776526
42.9714,0.0742098
44.2326,0.067946
45.5308,0.0648466
46.8671,0.062536
48.2426,0.0578219
49.6585,0.0557339
51.116,0.0518643
52.6162,0.0498135
54.1605,0.0467605
55.7501,0.0451365
57.3863,0.0422598
59.0706,0.0394388
60.8043,0.0380097
62.5889,0.0355227
64.4259,0.0334719
66.3167,0.0314582
68.2631,0.0293332
70.2666,0.0277185
72.3289,0.0260389
74.4517,0.024452
76.6369,0.0229951
78.8861,0.0216217
81.2014,0.0199143
83.5846,0.0187543
86.0378,0.0170932
88.563,0.0161374
91.1623,0.0147826
93.8379,0.0140216
96.592,0.0127782
99.4269,0.0116739
102.345,0.0107737
105.349,0.00995713
108.441,0.00929827
111.624,0.00857445
114.9,0.00791559
118.272,0.00721961
121.743,0.00669067
125.316,0.00606893
128.994,0.00574414
132.78,0.00525232
136.677,0.00481617
140.689,0.00436146
144.818,0.00390676
149.068,0.00363765
153.443,0.0033407
157.947,0.00303446
162.582,0.00276535
167.354,0.002422
172.266,0.00218073
177.322,0.00199514
182.526,0.0017817
187.883,0.00166107
193.398,0.00143835
199.074,0.00124348
204.917,0.0011414
210.931,0.00095581
217.121,0.000807335
223.494,0.000714538
230.053,0.00063102
236.805,0.000566062
243.756,0.000510384
250.91,0.000463985
258.274,0.000408307
265.854,0.000371188
273.657,0.00030623
281.688,0.000278391
289.956,0.000241272
298.466,0.000194874
307.226,0.000194874
316.243,0.000167035
325.524,0.000139196
335.079,0.000120636
344.913,9.27971e-05
355.036,8.35174e-05
365.456,8.35174e-05
376.182,8.35174e-05
387.223,7.42377e-05
398.588,6.4958e-05
410.286,6.4958e-05
422.328,4.63985e-05
434.723,3.71188e-05
447.482,3.71188e-05
460.616,1.85594e-05
474.135,1.85594e-05
488.05,1.85594e-05
502.374,1.85594e-05
517.119,9.27971e-06
532.296,9.27971e-06
547.919,9.27971e-06
564,9.27971e-06


==> csvs/ccdf_fusion.csv <==
x,ccdf
1,1
1.05429,0.614965
1.11152,0.614965
1.17186,0.614965
1.23547,0.614965
1.30254,0.614965
1.37325,0.614965
1.44779,0.614965
1.52639,0.614965
1.60925,0.614965
1.69661,0.614965
1.78871,0.614965
1.88581,0.614965
1.98818,0.614965
2.09611,0.362523
2.2099,0.362523
2.32986,0.362523
2.45634,0.362523
2.58968,0.362523
2.73027,0.362523
2.87848,0.362523
3.03474,0.20179
3.19948,0.20179
3.37316,0.20179
3.55628,0.20179
3.74933,0.20179
3.95286,0.20179
4.16745,0.104203
4.39368,0.104203
4.63219,0.104203
4.88365,0.104203
5.14876,0.0530932
5.42826,0.0530932
5.72294,0.0530932
6.03361,0.029498
6.36114,0.029498
6.70646,0.029498
7.07052,0.0235247
7.45435,0.0235247
7.85901,0.0235247
8.28564,0.0198916
8.73543,0.0198916
9.20963,0.0173037
9.70958,0.0173037
10.2367,0.0153743
10.7924,0.0153743
11.3782,0.0136766
11.9959,0.0136766
12.6471,0.0124058
13.3337,0.0113706
14.0575,0.0105349
14.8206,0.0105349
15.6251,0.00972929
16.4733,0.00908282
17.3676,0.00849072
18.3104,0.00799127
19.3044,0.00755827
20.3523,0.00712729
21.4572,0.00679499
22.622,0.00646672
23.85,0.00621297
25.1447,0.00569942
26.5097,0.00548393
27.9488,0.00527045
29.466,0.00490593
31.0656,0.00455752
32.752,0.00441453
34.53,0.00419904
36.4044,0.00395536
38.3806,0.00375799
40.4641,0.00359486
42.6608,0.00336527
44.9766,0.00320013
47.4182,0.00301686
49.9923,0.00288999
52.7061,0.00273089
55.5673,0.00256172
58.5838,0.00239053
61.764,0.00227574
65.1169,0.00215088
68.6518,0.00205219
72.3786,0.00191525
76.3077,0.00179642
80.4501,0.00170983
84.8173,0.00162121
89.4216,0.00156079
94.2759,0.00151447
99.3937,0.00145204
104.789,0.00138558
110.478,0.00128891
116.475,0.00121641
122.798,0.00116606
129.464,0.0010996
136.492,0.00105127
143.902,0.00101301
151.713,0.0009687
159.949,0.000926407
168.632,0.000870017
177.786,0.000829738
187.438,0.00079953
197.613,0.000767307
208.34,0.000739112
219.65,0.000692791
231.574,0.000652513
244.145,0.00063036
257.398,0.000571956
271.371,0.000557858
286.103,0.000523621
301.634,0.00050751
318.008,0.000491399
335.271,0.000469245
353.472,0.000453134
372.66,0.000439036
392.89,0.000416883
414.218,0.000398758
436.704,0.00038466
460.411,0.000366535
485.404,0.00034841
511.754,0.000334312
539.535,0.000326256
568.824,0.000310145
599.703,0.000287992
632.258,0.000275908
666.58,0.000259797
702.766,0.000247713
740.915,0.000233616
781.136,0.000213476
823.54,0.000201393
868.247,0.000191323
915.38,0.000173198
965.071,0.000167156
1017.46,0.000161114
1072.69,0.000149031
1130.92,0.000147017
1192.32,0.000138961
1257.04,0.000132919
1325.28,0.000126877
1397.23,0.00012285
1473.07,0.000114794
1553.04,9.86825e-05
1637.35,9.46546e-05
1726.23,9.26407e-05
1819.94,8.65989e-05
1918.74,8.4585e-05
2022.9,7.85432e-05
2132.71,7.45153e-05
2248.48,7.04875e-05
2370.54,6.64596e-05
2499.23,6.04178e-05
2634.9,5.84039e-05
2777.94,5.23621e-05
2928.74,5.23621e-05
3087.73,5.23621e-05
3255.34,5.23621e-05
3432.06,5.23621e-05
3618.37,4.63204e-05
3814.8,4.63204e-05
4021.88,4.02786e-05
4240.21,4.02786e-05
4470.39,4.02786e-05
4713.07,3.42368e-05
4968.92,3.22229e-05
5238.66,2.61811e-05
5523.04,2.61811e-05
5822.86,2.61811e-05
6138.96,2.61811e-05
6472.21,2.21532e-05
6823.56,1.81254e-05
7193.98,1.61114e-05
7584.5,1.40975e-05
7996.23,1.40975e-05
8430.31,1.40975e-05
8887.95,1.40975e-05
9370.44,1.40975e-05
9879.11,1.20836e-05
10415.4,1.20836e-05
10980.8,1.20836e-05
11576.9,1.20836e-05
12205.4,1.00696e-05
12867.9,8.05571e-06
13566.5,8.05571e-06
14302.9,8.05571e-06
15079.4,8.05571e-06
15898,8.05571e-06
16761,8.05571e-06
17670.9,8.05571e-06
18630.1,6.04178e-06
19641.5,6.04178e-06
20707.7,2.01393e-06
21831.8,2.01393e-06
23017,2.01393e-06
24266.5,2.01393e-06
25583.8,2.01393e-06
26972.6,2.01393e-06
28436.8,2.01393e-06
29980.5,2.01393e-06
31608,2.01393e-06
33323.9,2.01393e-06
35132.9,2.01393e-06
37040.1,2.01393e-06
39050.8,2.01393e-06
41170.7,2.01393e-06
43405.6,2.01393e-06
45761.9,2.01393e-06
48246.1,2.01393e-06
50865.2,2.01393e-06
53626.4,2.01393e-06
56537.5,2.01393e-06
59606.7,2.01393e-06
62842.5,2.01393e-06
66253.9,2.01393e-06
69850.5,2.01393e-06
73642.3,2.01393e-06
77640,2.01393e-06
81854.7,2.01393e-06
86298.3,2.01393e-06
90983,2.01393e-06
95922,2.01393e-06
101129,2.01393e-06
106619,2.01393e-06


==> csvs/cumulative_gain_hawkes_thin.csv <==
pct_reviewed,recall
0.0,0.0012674271229404308
0.5,0.015209125475285171
1.0,0.026615969581749048
1.5,0.032953105196451206
2.0,0.04055766793409379
2.5,0.057034220532319393
3.0,0.06463878326996197
3.5,0.07984790874524715
4.0,0.08238276299112801
4.5,0.08618504435994931
5.0,0.09632446134347275
5.5,0.10139416983523447
6.0,0.10646387832699619
6.5,0.10899873257287707
7.0,0.11660329531051965
7.5,0.12801013941698353
8.0,0.13814955640050697
8.5,0.14195183776932827
9.0,0.1432192648922687
9.5,0.16096324461343473
10.0,0.16603295310519645
10.5,0.17110266159695817
11.0,0.17490494296577946
11.5,0.17743979721166034
12.0,0.17743979721166034
12.5,0.17870722433460076
13.0,0.18377693282636248
13.5,0.18757921419518378
14.0,0.2002534854245881
14.5,0.20912547528517111
15.0,0.20912547528517111
15.5,0.20912547528517111
16.0,0.21039290240811154
16.5,0.21292775665399238
17.0,0.21673003802281368
17.5,0.21673003802281368
18.0,0.21799746514575413
18.5,0.23574144486692014
19.0,0.24081115335868186
19.5,0.24461343472750316
20.0,0.25602027883396705
20.5,0.26362484157160965
21.0,0.2788339670468948
21.5,0.2864385297845374
22.0,0.2877059569074778
22.5,0.2915082382762991
23.0,0.2915082382762991
23.5,0.2915082382762991
24.0,0.2965779467680608
24.5,0.3105196451204056
25.0,0.31432192648922685
25.5,0.31432192648922685
26.0,0.31432192648922685
26.5,0.3181242078580482
27.0,0.33079847908745247
27.5,0.33460076045627374
28.0,0.33460076045627374
28.5,0.33460076045627374
29.0,0.33460076045627374
29.5,0.34220532319391633
30.0,0.34220532319391633


==> csvs/cumulative_gain_nn_thin_fused.csv <==
pct_reviewed,recall
0.0,0.0
0.5,0.0044444444444444
1.0,0.0044444444444444
1.5,0.0044444444444444
2.0,0.0266666666666666
2.5,0.0266666666666666
3.0,0.0488888888888888
3.5,0.0755555555555555
4.0,0.0844444444444444
4.5,0.0888888888888888
5.0,0.1066666666666666
5.5,0.12
6.0,0.1422222222222222
6.5,0.16
7.0,0.1733333333333333
7.5,0.1822222222222222
8.0,0.2
8.5,0.2133333333333333
9.0,0.2222222222222222
9.5,0.2355555555555555
10.0,0.2533333333333333
10.5,0.2577777777777778
11.0,0.2844444444444444
11.5,0.2933333333333333
12.0,0.3155555555555555
12.5,0.3244444444444444
13.0,0.3288888888888889
13.5,0.3466666666666667
14.0,0.3511111111111111
14.5,0.3644444444444444
15.0,0.3866666666666666
15.5,0.4044444444444444
16.0,0.4177777777777778
16.5,0.4388888888888889
17.0,0.4466666666666667
17.5,0.46
18.0,0.4788888888888889
18.5,0.4822222222222222
19.0,0.4955555555555555
19.5,0.5133333333333333
20.0,0.5333333333333333
20.5,0.5333333333333333
21.0,0.5333333333333333
21.5,0.5333333333333333
22.0,0.5333333333333333
22.5,0.5333333333333333
23.0,0.5333333333333333
23.5,0.5333333333333333
24.0,0.5333333333333333
24.5,0.5333333333333333
25.0,0.5333333333333333
25.5,0.5333333333333333
26.0,0.5333333333333333
26.5,0.5477777777777778
27.0,0.5477777777777778
27.5,0.5477777777777778
28.0,0.547777777777778
28.5,0.5477777777777778
29.0,0.5477777777777778
29.5,0.5777777777777778
30.0,0.5777777777777778


==> csvs/cumulative_gain_rf_thin.csv <==
pct_reviewed,recall
0.0,0.0012674271229404
0.5,0.0316856780735107
1.0,0.0608365019011406
1.5,0.082382762991128
2.0,0.1013941698352344
2.5,0.1254752851711026
3.0,0.1470215462610899
3.5,0.1673003802281368
4.0,0.191381495564005
4.5,0.2103929024081115
5.0,0.2256020278833967
5.5,0.2408111533586818
6.0,0.2610899873257287
6.5,0.2775665399239543
7.0,0.2864385297845374
7.5,0.2978453738910012
8.0,0.3143219264892268
8.5,0.3371356147021546
9.0,0.3523447401774398
9.5,0.3688212927756654
10.0,0.385297845373891
10.5,0.3979721166032953
11.0,0.4068441064638783
11.5,0.4169835234474017
12.0,0.4271229404309252
12.5,0.4385297845373891
13.0,0.4550063371356147
13.5,0.4664131812420786
14.0,0.4816223067173637
14.5,0.4968314321926489
15.0,0.5120405576679341
15.5,0.5259822560202788
16.0,0.5386565272496832
16.5,0.5538656527249683
17.0,0.5652724968314322
17.5,0.5842839036755386
18.0,0.5944233206590621
18.5,0.6045627376425855
19.0,0.6197718631178707
19.5,0.6337135614702155
20.0,0.6476552598225602
20.5,0.6577946768060836
21.0,0.6692015209125475
21.5,0.6818757921419518
22.0,0.6932826362484157
22.5,0.7072243346007605
23.0,0.7211660329531052
23.5,0.7338403041825095
24.0,0.7477820025348543
24.5,0.7566539923954373
25.0,0.770595690747782
25.5,0.7832699619771863
26.0,0.7896070975918885
26.5,0.7984790874524715
27.0,0.8048162230671736
27.5,0.8098859315589354
28.0,0.8212927756653993
28.5,0.8288973384030418
29.0,0.8428390367553865
29.5,0.8542458808618505
30.0,0.8669201520912547

